A Simple Yet Effective Approach to Robust Optimization Over Time

Robust optimization over time (ROOT) refers to an optimization problem where its performance is evaluated over a period of future time. Most of the existing algorithms use particle swarm optimization combined with another method which predicts future solutions to the optimization problem. We argue that this approach may perform subpar and suggest instead a method based on a random sampling of the search space. We prove its theoretical guarantees and show that it significantly outperforms the state-of-the-art methods for ROOT.

==> Results_Counts.csv <==
0.062832,0.12523,0.15947
0.12566,0.12622,0.15907
0.1885,0.12822,0.15923
0.25133,0.13116,0.15888
0.31416,0.13563,0.15927
0.37699,0.14097,0.15915
0.43982,0.14874,0.15938
0.50265,0.15773,0.15915
0.56549,0.16882,0.1592
0.62832,0.18294,0.15932
0.69115,0.20044,0.15925
0.75398,0.22209,0.15899
0.81681,0.24241,0.15911
0.87965,0.22233,0.1593
0.94248,0.19996,0.15939
1.0053,0.18289,0.15925
1.0681,0.16892,0.15928
1.131,0.15752,0.15908
1.1938,0.14843,0.15942
1.2566,0.1417,0.1593
1.3195,0.13566,0.15923
1.3823,0.13121,0.15912
1.4451,0.1281,0.15925
1.508,0.12622,0.15907
1.5708,0.12512,0.15938
1.6336,0.1251,0.15881
1.6965,0.12612,0.15942
1.7593,0.12829,0.15938
1.8221,0.13134,0.15889
1.885,0.13576,0.15926
1.9478,0.14122,0.15912
2.0106,0.14843,0.15923
2.0735,0.15755,0.15921
2.1363,0.16897,0.15878
2.1991,0.18266,0.15914
2.2619,0.20066,0.15928
2.3248,0.22252,0.15912
2.3876,0.24224,0.1588
2.4504,0.22232,0.1592
2.5133,0.20065,0.15919
2.5761,0.18289,0.1591
2.6389,0.1686,0.15935
2.7018,0.1575,0.15914
2.7646,0.14861,0.15881
2.8274,0.14152,0.15913
2.8903,0.13561,0.15935
2.9531,0.13124,0.15937
3.0159,0.12838,0.15901
3.0788,0.12611,0.15917
3.1416,0.12511,0.15909
3.2044,0.12512,0.15941
3.2673,0.1262,0.15903
3.3301,0.12814,0.15908
3.3929,0.13139,0.15895
3.4558,0.13558,0.15911
3.5186,0.14142,0.15905
3.5814,0.14833,0.15921
3.6442,0.15744,0.15901
3.7071,0.16881,0.15929
3.7699,0.18298,0.15924
3.8327,0.20052,0.15905
3.8956,0.22255,0.1593
3.9584,0.24295,0.15929
4.0212,0.22204,0.15913
4.0841,0.20014,0.15936
4.1469,0.18257,0.159
4.2097,0.16911,0.15931
4.2726,0.15732,0.15929
4.3354,0.14855,0.15893
4.3982,0.14127,0.15916
4.4611,0.13559,0.15902
4.5239,0.13116,0.15907
4.5867,0.12834,0.15936
4.6496,0.12607,0.15904
4.7124,0.12531,0.15932
4.7752,0.12502,0.15908
4.8381,0.12604,0.15921
4.9009,0.12835,0.15944
4.9637,0.13111,0.15896
5.0265,0.13559,0.15923
5.0894,0.14145,0.15882
5.1522,0.14872,0.1591
5.215,0.15725,0.1592
5.2779,0.16916,0.15922
5.3407,0.1827,0.15917
5.4035,0.20049,0.15911
5.4664,0.22212,0.15898
5.5292,0.24239,0.15904
5.592,0.22253,0.15914
5.6549,0.20013,0.15904
5.7177,0.1828,0.15916
5.7805,0.16874,0.15888
5.8434,0.1578,0.15909
5.9062,0.14826,0.15916
5.969,0.14115,0.159
6.0319,0.1357,0.1592
6.0947,0.1315,0.15899
6.1575,0.12825,0.15904
6.2204,0.12616,0.15918
6.2832,0.12513,0.15917


==> Results_Default1_Average.csv <==
1,62.319,64.41,59.259
2,59.756,60.913,57.511
3,58.047,58.947,56.235
4,56.546,57.289,55.087
5,55.242,55.897,54.052
6,54.082,54.663,53.109
7,53.039,53.564,52.267
8,52.065,52.544,51.459
9,51.15,51.592,50.709
10,50.295,50.708,49.992
11,49.489,49.879,49.296
12,48.732,49.104,48.639
13,48.015,48.37,48.01
14,47.344,47.68,47.414
15,46.712,47.034,46.846
16,46.128,46.438,46.308
17,45.573,45.869,45.796
18,45.051,45.335,45.312
19,44.548,44.822,44.844
20,44.074,44.339,44.398


==> Results_Default1_Survival_Delta=40.csv <==
1,5.1374,5.1882,2.3322
2,7.1598,7.2202,6.31
3,7.8776,7.9608,7.303
4,8.193,8.294,7.725
5,8.5448,8.6052,8.1198
6,8.814,8.9148,8.4624
7,8.9606,9.0202,8.5898
8,9.161,9.2642,8.7842
9,9.2824,9.368,8.9946
10,9.2922,9.4388,9.161
11,9.403,9.489,9.1736
12,9.5476,9.6502,9.4388
13,9.5138,9.6422,9.4944
14,9.635,9.7246,9.5808
15,9.5698,9.6632,9.5252
16,9.693,9.8122,9.6436
17,9.8688,9.9564,9.8088
18,9.8736,9.919,10.004
19,9.949,9.971,10.009
20,9.98,10.021,10.002
21,9.9588,10.064,10.01
22,9.9874,10.095,9.99
23,10.031,10.092,10.109
24,10.022,10.125,10.145
25,10.108,10.204,10.247
26,10.09,10.157,10.234
27,10.128,10.211,10.188
28,10.191,10.314,10.274
29,10.178,10.281,10.332
30,10.19,10.302,10.307
31,10.231,10.38,10.303
32,10.247,10.357,10.368
33,10.27,10.319,10.404
34,10.259,10.348,10.42
35,10.2,10.266,10.451
36,10.315,10.359,10.47
37,10.189,10.248,10.392
38,10.227,10.377,10.406
39,10.26,10.359,10.415
40,10.329,10.365,10.526
41,10.248,10.305,10.494
42,10.28,10.394,10.444
43,10.371,10.474,10.552
44,10.363,10.414,10.531
45,10.411,10.521,10.574
46,10.347,10.449,10.531
47,10.416,10.501,10.51
48,10.359,10.454,10.459
49,10.297,10.412,10.51
50,10.321,10.402,10.539
51,10.414,10.519,10.652
52,10.379,10.452,10.674
53,10.345,10.415,10.614
54,10.191,10.307,10.538
55,10.372,10.43,10.574
56,10.336,10.42,10.638
57,10.385,10.445,10.623
58,10.347,10.481,10.753
59,10.394,10.479,10.676
60,10.314,10.401,10.649
61,10.269,10.385,10.603
62,10.378,10.443,10.673
63,10.406,10.465,10.596
64,10.42,10.495,10.633
65,10.322,10.406,10.617
66,10.334,10.469,10.617
67,10.436,10.548,10.668
68,10.452,10.555,10.605
69,10.362,10.453,10.628
70,10.415,10.471,10.608
71,10.482,10.555,10.708
72,10.417,10.534,10.635
73,10.392,10.473,10.659
74,10.508,10.563,10.748
75,10.287,10.413,10.627
76,10.319,10.48,10.654
77,10.399,10.484,10.663
78,10.298,10.451,10.581
79,10.428,10.545,10.629
80,10.413,10.489,10.675
81,10.534,10.577,10.704
82,10.385,10.448,10.727
83,10.429,10.514,10.74
84,10.429,10.533,10.682
85,10.471,10.598,10.678
86,10.408,10.506,10.76
87,10.352,10.475,10.637
88,10.441,10.511,10.756
89,10.398,10.514,10.704
90,10.407,10.473,10.767
91,10.338,10.471,10.794
92,10.449,10.513,10.773
93,10.4,10.471,10.784
94,10.434,10.49,10.738
95,10.431,10.527,10.781
96,10.389,10.506,10.792
97,10.461,10.549,10.761
98,10.44,10.539,10.821
99,10.415,10.561,10.809
100,10.454,10.565,10.792


==> Results_Default1_Survival_Delta=50.csv <==
1,0,0,0
2,2.6398,2.8846,1.924
3,3.3436,3.473,2.7556
4,3.6926,3.8604,3.1498
5,3.9974,4.1394,3.436
6,4.1926,4.3606,3.6766
7,4.3766,4.4968,3.9258
8,4.5304,4.6548,4.1158
9,4.6584,4.8104,4.245
10,4.7136,4.8458,4.3232
11,4.7748,4.9472,4.3652
12,4.9006,5.0088,4.5064
13,4.931,5.074,4.5962
14,4.973,5.1164,4.6554
15,5.0598,5.1668,4.6976
16,5.1118,5.2714,4.741
17,5.1942,5.325,4.8934
18,5.249,5.4294,4.99
19,5.349,5.4658,5.0206
20,5.3108,5.4704,5.064
21,5.3468,5.501,5.0988
22,5.43,5.5192,5.1522
23,5.5098,5.6114,5.1998
24,5.4604,5.525,5.1626
25,5.4748,5.6178,5.2566
26,5.4988,5.6198,5.2452
27,5.4338,5.5726,5.222
28,5.5732,5.6604,5.3586
29,5.456,5.669,5.432
30,5.6016,5.7098,5.4184
31,5.5704,5.711,5.4042
32,5.6234,5.7454,5.4442
33,5.622,5.7278,5.4472
34,5.5542,5.695,5.46
35,5.5392,5.6718,5.3912
36,5.665,5.758,5.4594
37,5.6618,5.7422,5.4698
38,5.618,5.7608,5.53
39,5.673,5.7972,5.5838
40,5.7386,5.8412,5.612
41,5.699,5.8284,5.5666
42,5.6908,5.7654,5.5512
43,5.7508,5.872,5.5648
44,5.806,5.936,5.6278
45,5.7982,5.9208,5.6006
46,5.8478,5.9842,5.6796
47,5.8862,6.0194,5.6302
48,5.7744,5.9368,5.571
49,5.8264,5.9194,5.6774
50,5.8846,5.9546,5.756
51,5.8,5.9042,5.6628
52,5.904,6.038,5.7508
53,5.8302,5.9618,5.6786
54,5.763,5.8924,5.7384
55,5.8166,5.9214,5.6904
56,5.8456,5.9478,5.7138
57,5.8656,5.949,5.7644
58,5.7748,5.922,5.7548
59,5.8584,5.9314,5.8234
60,5.8834,5.9996,5.7824
61,5.8916,5.9282,5.8714
62,5.9114,6.017,5.7948
63,5.9434,6,5.7818
64,5.8418,5.9368,5.7382
65,5.863,6.0142,5.7572
66,5.796,5.9182,5.7412
67,5.8922,6.0392,5.7832
68,5.9478,6.0506,5.7366
69,5.8116,5.9676,5.7012
70,5.8538,6.006,5.7224
71,5.9336,6.0284,5.7744
72,5.8888,5.9928,5.7742
73,5.9268,6.0236,5.8084
74,5.9144,6.046,5.9054
75,5.819,5.952,5.792
76,5.8398,5.9516,5.8246
77,5.8314,5.984,5.7738
78,5.8974,5.9738,5.7724
79,5.9832,6.1064,5.8802
80,5.9536,6.0646,5.8662
81,5.9536,6.0658,5.8308
82,5.913,6.063,5.849
83,5.9068,6.044,5.8846
84,5.997,6.1242,5.9236
85,6.0048,6.1684,5.9308
86,5.9684,6.0846,5.9034
87,5.9944,6.0976,5.9258
88,6.0328,6.166,5.9304
89,6.0592,6.156,5.9514
90,5.9478,6.0514,5.959
91,5.8974,5.9942,5.94
92,5.8878,5.9774,5.8624
93,5.9478,6.0664,5.9528
94,5.9702,6.0596,5.9394
95,5.9982,6.1184,5.963
96,6.0032,6.0846,5.9598
97,5.95,6.0404,5.8892
98,5.9118,6.0296,5.903
99,5.911,6.0552,5.923
100,5.98,6.0674,5.9048


==> Results_Default2_Average.csv <==
1,68.74,69.572,65.342
2,61.779,62.185,59.967
3,59.921,60.225,58.552
4,58.619,58.85,57.529
5,57.877,58.077,56.968
6,57.384,57.544,56.585
7,57.015,57.157,56.303
8,56.74,56.863,56.092
9,56.514,56.624,55.922
10,56.35,56.446,55.781
11,56.211,56.3,55.668
12,56.09,56.173,55.57
13,55.986,56.064,55.487
14,55.889,55.967,55.412
15,55.807,55.882,55.355
16,55.739,55.81,55.293
17,55.682,55.751,55.248
18,55.63,55.696,55.2
19,55.582,55.647,55.155
20,55.537,55.598,55.117


==> Results_Default2_Survival_Delta=40.csv <==
1,16.513,16.506,15.956
2,16.327,16.276,15.822
3,15.567,15.529,15.903
4,15.729,15.744,15.633
5,15.944,15.959,15.674
6,16.03,16.01,15.679
7,16.13,16.103,15.671
8,16.117,16.176,15.775
9,16.323,16.364,15.821
10,16.225,16.225,15.794
11,16.177,16.179,15.795
12,16.12,16.151,15.769
13,16.292,16.352,15.804
14,16.232,16.291,15.704
15,16.409,16.369,15.869
16,16.282,16.325,15.658
17,16.348,16.336,15.859
18,16.355,16.34,15.792
19,16.294,16.331,15.718
20,16.25,16.255,15.718
21,16.317,16.357,15.816
22,16.301,16.326,15.839
23,16.365,16.411,15.848
24,16.382,16.389,15.729
25,16.419,16.466,15.807
26,16.442,16.51,15.843
27,16.538,16.529,15.98
28,16.248,16.267,15.742
29,16.358,16.352,15.894
30,16.546,16.49,16.017
31,16.499,16.498,15.811
32,16.529,16.46,15.868
33,16.441,16.429,15.842
34,16.33,16.354,15.801
35,16.491,16.53,15.92
36,16.46,16.447,15.75
37,16.55,16.587,16.034
38,16.556,16.585,15.939
39,16.539,16.598,16.003
40,16.416,16.4,15.923
41,16.578,16.595,15.984
42,16.57,16.608,15.924
43,16.604,16.649,15.88
44,16.745,16.712,16.009
45,16.594,16.683,15.973
46,16.653,16.599,15.873
47,16.729,16.711,15.985
48,16.605,16.612,15.835
49,16.632,16.592,15.978
50,16.593,16.613,15.877
51,16.504,16.507,16.016
52,16.573,16.627,15.938
53,16.512,16.514,16.067
54,16.363,16.322,15.891
55,16.605,16.641,15.899
56,16.394,16.447,15.965
57,16.69,16.642,15.862
58,16.521,16.567,16.006
59,16.635,16.62,16.057
60,16.573,16.609,15.953
61,16.69,16.71,15.953
62,16.486,16.515,15.856
63,16.523,16.566,16.048
64,16.605,16.571,15.868
65,16.54,16.582,15.938
66,16.52,16.56,15.789
67,16.385,16.43,15.812
68,16.304,16.313,15.798
69,16.653,16.668,15.967
70,16.409,16.445,15.829
71,16.37,16.37,15.73
72,16.397,16.493,15.855
73,16.468,16.446,15.865
74,16.495,16.516,15.78
75,16.483,16.513,15.839
76,16.643,16.669,15.899
77,16.614,16.654,15.852
78,16.44,16.531,15.954
79,16.562,16.547,15.938
80,16.466,16.505,15.924
81,16.687,16.673,16.002
82,16.583,16.56,16.062
83,16.593,16.625,16.073
84,16.688,16.679,15.841
85,16.602,16.586,16.032
86,16.541,16.629,16.181
87,16.538,16.563,15.967
88,16.586,16.558,16.045
89,16.587,16.536,16.007
90,16.672,16.701,15.97
91,16.594,16.596,16.032
92,16.519,16.592,15.935
93,16.664,16.65,16.055
94,16.462,16.534,16.082
95,16.51,16.609,16.074
96,16.566,16.625,16.027
97,16.776,16.733,16.066
98,16.569,16.518,16.025
99,16.671,16.744,16.141
100,16.578,16.609,15.996


==> Results_Default2_Survival_Delta=50.csv <==
1,6.7238,6.7434,6.6966
2,5.8682,5.8068,5.8062
3,5.6602,5.6514,5.9958
4,5.7142,5.6956,5.8014
5,5.7268,5.734,5.8518
6,5.8216,5.7896,5.7476
7,5.8902,5.897,5.8224
8,5.8948,5.872,5.855
9,6.0982,6.1548,5.817
10,6.0594,6.0894,5.9894
11,5.9958,6.0608,5.7638
12,5.9974,5.9854,5.966
13,6.064,6.0746,6.0018
14,6.1666,6.2008,6.001
15,6.1478,6.1846,6.0952
16,6.1964,6.2406,5.9568
17,6.238,6.2632,6.095
18,6.1396,6.154,6.0804
19,6.287,6.1866,6.0118
20,6.1552,6.1498,5.9632
21,6.2124,6.2726,6.0148
22,6.1322,6.151,5.9328
23,6.1336,6.1156,5.9872
24,6.2168,6.294,6.0852
25,6.2426,6.2176,6.1564
26,6.2824,6.3334,6.1786
27,6.3018,6.363,6.1404
28,6.1794,6.2394,6.0486
29,6.3196,6.2956,6.1494
30,6.4086,6.3772,6.236
31,6.3166,6.308,6.0404
32,6.368,6.392,6.0454
33,6.3572,6.3508,6.1302
34,6.1954,6.248,6.0828
35,6.4106,6.3568,6.1572
36,6.3802,6.3328,6.1652
37,6.446,6.4642,6.1524
38,6.4556,6.4656,6.2646
39,6.3892,6.4136,6.078
40,6.4542,6.4764,6.1408
41,6.3466,6.3182,6.1184
42,6.4908,6.5006,6.1368
43,6.3782,6.3816,6.155
44,6.455,6.4302,6.2226
45,6.4248,6.372,6.1608
46,6.446,6.4668,6.2608
47,6.472,6.4888,6.1722
48,6.4812,6.5464,6.106
49,6.3456,6.3442,6.144
50,6.4816,6.3958,6.1474
51,6.3278,6.3652,6.3076
52,6.429,6.5126,6.298
53,6.4224,6.4392,6.3238
54,6.474,6.4728,6.1226
55,6.476,6.4406,6.1652
56,6.289,6.2924,6.1136
57,6.5074,6.4724,6.262
58,6.3624,6.4118,6.206
59,6.3686,6.3796,6.2248
60,6.526,6.5286,6.2314
61,6.3024,6.335,6.2476
62,6.4022,6.3858,6.274
63,6.4324,6.3858,6.1636
64,6.302,6.3102,6.1138
65,6.4134,6.4,6.1706
66,6.3362,6.4292,6.1048
67,6.3666,6.3536,6.1452
68,6.2056,6.1792,6.0424
69,6.234,6.2226,6.0706
70,6.2562,6.3008,6.0552
71,6.3096,6.2668,6.0442
72,6.3802,6.422,6.133
73,6.2092,6.2266,6.0098
74,6.3106,6.3356,6.1478
75,6.2582,6.2826,6.1586
76,6.2642,6.2348,6.1642
77,6.445,6.4678,6.2278
78,6.374,6.426,6.1724
79,6.3458,6.3776,6.1798
80,6.2886,6.2812,6.1664
81,6.4704,6.405,6.2346
82,6.4424,6.4958,6.2284
83,6.406,6.4848,6.385
84,6.4216,6.4084,6.0854
85,6.487,6.5014,6.278
86,6.4554,6.4324,6.4046
87,6.36,6.4278,6.182
88,6.435,6.4402,6.1602
89,6.472,6.4882,6.3606
90,6.3298,6.3446,6.329
91,6.423,6.4282,6.242
92,6.3276,6.3934,6.2036
93,6.5668,6.591,6.3794
94,6.3908,6.426,6.148
95,6.5384,6.4922,6.2248
96,6.3814,6.3612,6.2466
97,6.4956,6.4698,6.2872
98,6.4494,6.4454,6.375
99,6.5212,6.4624,6.2454
100,6.5714,6.4866,6.2778


==> Results_Fu2013_Average.csv <==
1,62.994,64.415,60.608
2,61.282,62.055,59.581
3,59.324,59.844,58.259
4,57.35,57.727,56.824
5,55.426,55.711,55.347
6,53.569,53.795,53.864
7,51.819,51.997,52.43
8,50.16,50.302,51.039
9,48.585,48.696,49.682
10,47.11,47.202,48.385
11,45.703,45.777,47.127
12,44.38,44.439,45.931
13,43.132,43.177,44.785
14,41.97,42.007,43.701
15,40.863,40.895,42.655
16,39.824,39.849,41.669
17,38.84,38.858,40.73
18,37.906,37.92,39.83
19,37.022,37.03,38.971
20,36.179,36.181,38.151


==> Results_Fu2013_Survival_Delta=40.csv <==
1,2.6248,2.6482,1.4906
2,3.738,3.7484,3.56
3,4.1236,4.1342,4.1142
4,4.4786,4.4836,4.5778
5,4.727,4.7456,4.9644
6,4.9732,4.9726,5.2966
7,5.2928,5.2894,5.596
8,5.5126,5.5328,5.8206
9,5.65,5.6748,6.0312
10,5.7906,5.8232,6.1738
11,6.0034,6.0042,6.3996
12,6.2342,6.2094,6.6402
13,6.4524,6.4206,6.894
14,6.5904,6.6134,7.0612
15,6.7818,6.7902,7.195
16,6.8678,6.8868,7.4006
17,7.1864,7.1874,7.6498
18,7.2912,7.3184,7.7766
19,7.5308,7.505,7.9586
20,7.6072,7.6026,8.0768
21,7.8864,7.8822,8.352
22,8.021,8.0352,8.5458
23,8.2712,8.2758,8.742
24,8.5108,8.5054,8.9538
25,8.527,8.514,9.021
26,8.7456,8.7814,9.2386
27,8.9708,8.924,9.3926
28,9.1274,9.074,9.5236
29,9.2698,9.258,9.6538
30,9.4694,9.4308,9.9122
31,9.6134,9.5648,10.083
32,9.791,9.762,10.286
33,10.042,10.022,10.467
34,10.084,10.068,10.589
35,10.399,10.394,10.814
36,10.505,10.504,10.981
37,10.688,10.665,11.205
38,10.939,10.94,11.521
39,11.189,11.189,11.612
40,11.364,11.388,11.794
41,11.521,11.515,12.034
42,11.803,11.834,12.26
43,12.104,12.055,12.405
44,12.195,12.19,12.599
45,12.485,12.502,12.887
46,12.678,12.657,13.078
47,12.989,12.942,13.287
48,13.144,13.12,13.45
49,13.338,13.332,13.565
50,13.426,13.371,13.777
51,13.647,13.641,13.866
52,13.783,13.737,14.036
53,13.873,13.88,14.01
54,13.994,13.955,14.296
55,14.179,14.125,14.362
56,14.364,14.332,14.447
57,14.424,14.409,14.496
58,14.555,14.508,14.492
59,14.693,14.731,14.736
60,14.824,14.783,14.827
61,14.939,14.89,14.918
62,15.064,15.038,15.02
63,15.176,15.183,15.082
64,15.176,15.187,15.082
65,15.226,15.174,15.167
66,15.365,15.286,15.28
67,15.441,15.397,15.403
68,15.541,15.513,15.381
69,15.664,15.601,15.595
70,15.85,15.76,15.682
71,15.783,15.744,15.713
72,15.893,15.821,15.833
73,15.978,15.909,15.852
74,15.91,15.918,15.942
75,16.068,16.013,15.906
76,16.082,16.023,15.924
77,16.115,16.111,15.973
78,16.081,16.083,16.092
79,16.21,16.167,16.049
80,16.136,16.123,16.146
81,16.259,16.251,16.158
82,16.414,16.32,16.159
83,16.446,16.435,16.264
84,16.453,16.41,16.333
85,16.442,16.402,16.323
86,16.537,16.53,16.324
87,16.692,16.66,16.446
88,16.628,16.582,16.461
89,16.601,16.58,16.395
90,16.678,16.642,16.403
91,16.672,16.604,16.494
92,16.651,16.673,16.555
93,16.674,16.658,16.552
94,16.701,16.692,16.563
95,16.771,16.751,16.677
96,16.688,16.702,16.669
97,16.904,16.904,16.766
98,16.904,16.886,16.777
99,16.874,16.863,16.73
100,16.767,16.754,16.635
101,16.906,16.868,16.615
102,16.804,16.791,16.7
103,16.864,16.878,16.723
104,16.993,16.958,16.65
105,16.938,16.933,16.75
106,16.971,16.952,16.781
107,17.09,17.073,16.823
108,17.13,17.16,16.873
109,17.132,17.114,16.86
110,17.057,17.017,16.919
111,17.144,17.122,16.913
112,17.087,17.052,16.956
113,17.092,17.099,16.931
114,17.001,17.056,16.794
115,17.024,17.011,16.774
116,17.02,16.984,16.847
117,17.033,17.003,16.869
118,16.988,16.974,16.857
119,17.031,17.031,16.851
120,17.02,17.006,16.965
121,17.119,17.091,17.027
122,17.125,17.113,16.99
123,17.201,17.188,16.945
124,17.257,17.222,16.988
125,17.257,17.27,16.961
126,17.226,17.243,17.055
127,17.336,17.316,17.073
128,17.381,17.379,17.128
129,17.351,17.368,17.106
130,17.285,17.329,17.014
131,17.332,17.313,17.057
132,17.234,17.248,17.116
133,17.193,17.256,17.126
134,17.239,17.223,17.098
135,17.204,17.193,17.149
136,17.269,17.273,17.186
137,17.376,17.347,17.188
138,17.411,17.381,17.158
139,17.423,17.436,17.232
140,17.324,17.303,17.168
141,17.416,17.414,17.213
142,17.495,17.499,17.228
143,17.408,17.344,17.269
144,17.363,17.383,17.207
145,17.382,17.395,17.184
146,17.371,17.381,17.135
147,17.456,17.399,17.211
148,17.482,17.46,17.119
149,17.453,17.414,17.221
150,17.46,17.444,17.212


==> Results_Fu2013_Survival_Delta=50.csv <==
1,0,0,0
2,1.7692,1.9146,1.3072
3,2.134,2.2574,1.7954
4,2.4152,2.5018,2.1552
5,2.634,2.7074,2.4962
6,2.8212,2.8884,2.736
7,3.049,3.1152,2.9856
8,3.1662,3.233,3.15
9,3.3414,3.4044,3.352
10,3.4504,3.5162,3.4878
11,3.6516,3.6832,3.6824
12,3.7612,3.8182,3.7768
13,3.8944,3.9466,3.9864
14,4.043,4.0938,4.0974
15,4.1638,4.2102,4.1636
16,4.2246,4.2954,4.3214
17,4.4586,4.5188,4.4784
18,4.5366,4.5928,4.597
19,4.714,4.7368,4.7912
20,4.84,4.8646,4.8994
21,5.039,5.0912,5.057
22,5.1326,5.1726,5.196
23,5.234,5.2874,5.284
24,5.4512,5.4422,5.4168
25,5.4832,5.5126,5.5608
26,5.6978,5.7638,5.732
27,5.9008,5.9048,5.9118
28,5.9746,5.9996,5.962
29,6.0536,6.1024,6.0492
30,6.2126,6.2474,6.1814
31,6.3502,6.3672,6.3186
32,6.497,6.5606,6.5282
33,6.7468,6.7572,6.661
34,6.718,6.749,6.8044
35,7.02,7.0646,7.0094
36,7.1066,7.1478,7.1136
37,7.2298,7.2638,7.2166
38,7.5002,7.5018,7.4254
39,7.6602,7.692,7.516
40,7.7856,7.8286,7.6698
41,7.895,7.922,7.8402
42,8.2086,8.2644,8.1348
43,8.4548,8.4474,8.3274
44,8.6016,8.613,8.4912
45,8.8316,8.8968,8.7428
46,8.966,8.9714,8.8906
47,9.1658,9.117,8.9728
48,9.3352,9.3056,9.1934
49,9.5912,9.5554,9.2654
50,9.6374,9.6438,9.551
51,9.8476,9.8548,9.6146
52,9.9676,9.9786,9.7494
53,10.093,10.103,9.7524
54,10.204,10.162,9.9844
55,10.388,10.39,10.077
56,10.502,10.504,10.111
57,10.549,10.578,10.22
58,10.621,10.549,10.282
59,10.723,10.769,10.394
60,10.843,10.835,10.493
61,11.075,11.023,10.65
62,11.22,11.182,10.837
63,11.4,11.381,10.84
64,11.319,11.302,10.811
65,11.39,11.316,10.908
66,11.445,11.369,10.983
67,11.573,11.54,11.083
68,11.679,11.628,11.094
69,11.792,11.754,11.339
70,11.886,11.835,11.434
71,11.969,11.917,11.486
72,11.991,11.945,11.54
73,12.142,12.103,11.584
74,12.189,12.188,11.743
75,12.304,12.243,11.797
76,12.313,12.269,11.824
77,12.375,12.383,11.836
78,12.289,12.295,11.968
79,12.434,12.431,11.99
80,12.369,12.396,11.956
81,12.501,12.513,12.022
82,12.628,12.594,12.059
83,12.613,12.633,12.135
84,12.617,12.581,12.113
85,12.659,12.633,12.121
86,12.745,12.779,12.175
87,12.821,12.835,12.31
88,12.826,12.799,12.369
89,12.888,12.864,12.389
90,12.954,12.902,12.364
91,12.959,12.931,12.466
92,12.976,13,12.532
93,12.973,12.933,12.492
94,13.068,13.003,12.425
95,13.053,13.033,12.523
96,13.045,13.026,12.585
97,13.09,13.091,12.642
98,13.141,13.121,12.657
99,13.148,13.131,12.691
100,13.013,12.977,12.627
101,13.231,13.187,12.606
102,13.096,13.088,12.619
103,13.205,13.194,12.624
104,13.328,13.26,12.638
105,13.185,13.21,12.598
106,13.245,13.256,12.638
107,13.35,13.31,12.808
108,13.474,13.494,12.807
109,13.443,13.449,12.862
110,13.389,13.358,12.928
111,13.448,13.433,12.887
112,13.458,13.433,12.948
113,13.581,13.529,12.978
114,13.442,13.456,12.798
115,13.442,13.393,12.754
116,13.535,13.505,12.937
117,13.555,13.528,12.929
118,13.486,13.517,12.922
119,13.537,13.543,12.982
120,13.58,13.581,13.083
121,13.587,13.55,13.147
122,13.652,13.626,13.08
123,13.722,13.695,13.084
124,13.735,13.676,13.203
125,13.722,13.695,13.099
126,13.725,13.688,13.202
127,13.833,13.812,13.263
128,13.86,13.834,13.207
129,13.78,13.818,13.202
130,13.799,13.81,13.171
131,13.865,13.823,13.3
132,13.802,13.771,13.353
133,13.838,13.881,13.339
134,13.946,13.898,13.299
135,13.89,13.826,13.345
136,13.886,13.858,13.44
137,13.98,13.92,13.406
138,13.95,13.919,13.373
139,13.95,13.937,13.437
140,13.884,13.869,13.324
141,13.979,14.06,13.45
142,14.062,14.005,13.477
143,13.909,13.834,13.448
144,13.924,13.918,13.407
145,13.944,13.94,13.41
146,13.859,13.861,13.255
147,13.861,13.837,13.318
148,13.92,13.888,13.3
149,13.883,13.844,13.334
150,13.91,13.889,13.39


==> Results_Fu2015_Average.csv <==
1,68.76,69.59,65.582
2,60.695,61.127,58.807
3,58.558,58.877,57.131
4,57.092,57.343,55.916
5,56.333,56.53,55.244
6,55.792,55.963,54.797
7,55.363,55.509,54.432
8,55.054,55.183,54.195
9,54.81,54.932,54.002
10,54.63,54.742,53.845
11,54.459,54.564,53.719
12,54.326,54.423,53.604
13,54.208,54.302,53.509
14,54.11,54.199,53.425
15,54.032,54.117,53.358
16,53.964,54.046,53.309
17,53.901,53.979,53.249
18,53.848,53.923,53.205
19,53.787,53.86,53.155
20,53.73,53.801,53.115


==> Results_Fu2015_Survival_Delta=40.csv <==
1,13.052,13.015,12.163
2,12.325,12.308,11.56
3,11.777,11.761,11.81
4,12.093,12.125,11.996
5,12.274,12.247,11.946
6,12.229,12.185,11.769
7,12.212,12.241,12.052
8,12.44,12.428,12.125
9,12.401,12.383,12.107
10,12.273,12.314,11.94
11,12.493,12.442,12.021
12,12.472,12.54,12.115
13,12.658,12.688,12.24
14,12.76,12.719,12.227
15,12.611,12.62,12.034
16,12.556,12.491,12.101
17,12.722,12.732,12.148
18,12.657,12.64,12.123
19,12.842,12.831,12.22
20,12.669,12.671,12.177
21,12.728,12.699,12.097
22,12.687,12.694,12.086
23,12.596,12.636,12.275
24,12.824,12.812,12.336
25,12.76,12.729,12.152
26,12.736,12.797,12.134
27,12.914,12.875,12.367
28,12.91,12.913,12.279
29,12.775,12.782,12.094
30,12.662,12.748,12.09
31,12.612,12.623,12.134
32,12.725,12.732,12.185
33,12.678,12.717,12.118
34,12.84,12.846,12.158
35,12.699,12.737,12.398
36,12.77,12.781,12.071
37,12.978,13.054,12.287
38,12.963,12.938,12.272
39,12.828,12.911,12.231
40,12.741,12.772,12.271
41,12.915,12.832,12.312
42,12.679,12.674,12.236
43,12.766,12.81,12.159
44,12.918,12.845,12.206
45,12.756,12.74,12.35
46,12.888,12.855,12.328
47,12.806,12.809,12.26
48,12.873,12.889,12.315
49,12.781,12.79,12.181
50,12.732,12.751,12.216
51,12.786,12.825,12.416
52,12.72,12.697,12.258
53,12.768,12.8,12.217
54,12.77,12.866,12.209
55,12.709,12.757,12.063
56,12.691,12.744,12.271
57,12.829,12.873,12.2
58,12.746,12.734,12.313
59,12.777,12.823,12.349
60,12.853,12.856,12.275
61,12.889,12.859,12.267
62,12.778,12.731,12.11
63,12.927,12.873,12.36
64,12.907,12.879,12.228
65,12.871,12.88,12.324
66,12.788,12.834,12.272
67,12.895,12.825,12.25
68,12.776,12.838,12.277
69,12.716,12.686,12.23
70,12.75,12.822,12.054
71,12.677,12.626,12.12
72,12.791,12.837,12.145
73,12.729,12.746,12.245
74,12.885,12.913,12.185
75,12.857,12.898,12.167
76,12.712,12.679,12.191
77,12.782,12.756,12.298
78,12.902,12.876,12.451
79,12.759,12.743,12.11
80,12.849,12.903,12.228
81,12.683,12.675,12.054
82,12.67,12.704,12.193
83,12.729,12.838,12.271
84,12.736,12.778,12.169
85,12.767,12.793,12.239
86,12.62,12.656,12.085
87,12.967,12.95,12.177
88,12.924,12.912,12.399
89,12.895,12.872,12.176
90,12.703,12.732,12.222
91,12.889,12.88,12.261
92,12.826,12.832,12.306
93,12.819,12.938,12.275
94,12.972,12.987,12.365
95,12.892,12.881,12.251
96,12.95,13.006,12.344
97,12.877,12.936,12.271
98,12.757,12.796,12.302
99,12.81,12.824,12.156
100,12.916,12.955,12.469


==> Results_Fu2015_Survival_Delta=50.csv <==
1,5.9098,5.8784,5.748
2,4.9404,4.881,4.853
3,4.6534,4.6242,4.7834
4,4.6168,4.6342,4.75
5,4.628,4.6518,4.629
6,4.6728,4.6622,4.557
7,4.7506,4.775,4.7096
8,4.7704,4.7798,4.8164
9,4.659,4.6658,4.7942
10,4.7556,4.694,4.8272
11,4.7406,4.7918,4.7144
12,4.798,4.8412,4.7856
13,4.8524,4.8794,4.7122
14,4.7966,4.778,4.6434
15,4.9142,4.9822,4.8092
16,4.8118,4.8172,4.791
17,4.8596,4.8442,4.8156
18,4.8302,4.825,4.7858
19,4.8838,4.8794,4.8354
20,4.8002,4.8786,4.7626
21,4.9334,4.9244,4.8504
22,4.886,4.9014,4.8184
23,4.7574,4.7888,4.7228
24,4.8552,4.8584,4.785
25,4.9202,4.926,4.7906
26,4.9546,5.0046,4.7494
27,4.91,4.9734,4.8408
28,4.8692,4.8628,4.8494
29,4.9026,4.922,4.7308
30,4.9988,4.9756,4.8216
31,4.862,4.8578,4.7248
32,4.9728,5.0192,4.7916
33,4.9676,5.0028,4.782
34,4.9218,4.8736,4.8264
35,4.8862,4.9168,4.963
36,4.8596,4.8664,4.7836
37,5.0062,5.0216,4.7996
38,4.968,4.9634,4.861
39,4.9646,5.0052,4.8986
40,4.993,5.0188,4.7412
41,5.0918,5.0354,4.8068
42,5.028,5.011,4.814
43,4.9606,4.9852,4.9274
44,5.0062,5.0148,4.907
45,5.0714,5.0954,5.0174
46,5.0676,5.0594,4.922
47,4.938,5.025,4.8208
48,4.9778,4.9932,4.768
49,4.9884,4.9842,4.7562
50,4.8992,4.8994,4.7602
51,4.984,4.9882,4.87
52,4.9054,4.9138,4.8252
53,4.9562,5.0236,4.774
54,4.8946,4.9358,4.6706
55,4.867,4.8732,4.74
56,4.932,4.9256,4.8078
57,4.9292,4.9516,4.7382
58,5.0598,5.0574,4.8446
59,4.9042,4.9162,4.832
60,4.9958,5.017,4.9146
61,5.0452,5.0568,4.9162
62,5.043,5.0788,4.8906
63,5.1298,5.1166,4.9856
64,4.9752,4.979,4.822
65,5.0206,5.0338,4.9756
66,4.9428,4.9676,4.8662
67,4.9494,4.9808,4.8184
68,4.8746,4.8992,4.8528
69,5.038,5.0178,4.8464
70,5.0298,5.0848,4.8282
71,4.9628,4.9572,4.802
72,4.9802,4.991,4.8272
73,4.9288,4.9322,4.8548
74,5.0132,4.9924,4.8568
75,4.986,4.9912,4.8428
76,4.9956,4.9956,4.8594
77,4.931,4.9,4.846
78,4.924,4.9332,4.9772
79,4.908,4.9124,4.8964
80,5.069,5.0042,4.8012
81,4.9532,4.93,4.818
82,4.9328,4.9116,4.86
83,4.9594,4.9632,4.9138
84,4.9596,4.966,4.8338
85,4.947,4.97,4.83
86,4.995,4.967,4.8128
87,5.1034,5.0726,4.887
88,5.1688,5.158,4.9648
89,5.1212,5.1044,4.9974
90,4.9568,4.9578,4.8214
91,5.124,5.1244,4.8492
92,5.0582,5.0554,4.8086
93,5.1784,5.2158,4.9836
94,5.0482,5.0576,4.881
95,5.0752,5.1184,4.8638
96,5.1298,5.0824,4.855
97,5.0948,5.0916,4.9398
98,5.0126,5.026,4.8908
99,5.1106,5.1056,4.9498
100,5.1386,5.1476,5.125


==> Results_Max.csv <==
1,50,50
2,56.398,60.806
3,58.985,64.983
4,60.758,67.299
5,61.993,68.447
6,62.846,69.014
7,63.441,69.309
8,63.867,69.477
9,64.178,69.573
10,64.405,69.638
11,64.57,69.678
12,64.689,69.705
13,64.782,69.725
14,64.857,69.739
15,64.908,69.749
16,64.949,69.757
17,64.972,69.762
18,64.988,69.766
19,65,69.769
20,65.015,69.77

